Timely Status Updates in Slotted ALOHA Networks With Energy Harvesting

We investigate the age of information (AoI) in a scenario where energy-harvesting devices send status updates to a gateway following the slotted ALOHA protocol and receive no feedback. We let the devices adjust the transmission probabilities based on their current battery level. Using a Markovian analysis, we derive analytically the average AoI. We further provide an approximate analysis for accurate and easy-to-compute approximations of both the average AoI and the age-violation probability (AVP), i.e., the probability that the AoI exceeds a given threshold. We also analyze the average throughput. Via numerical results, we investigate two baseline strategies: transmit a new update whenever possible to exploit every opportunity to reduce the AoI, and transmit only when sufficient energy is available to increase the chance of successful decoding. The two strategies are beneficial for low and high update-generation rates, respectively. We show that an optimized policy that balances the two strategies outperforms them significantly in terms of both AoI metrics and throughput. Finally, we show the benefit of decoding multiple packets in a slot using successive interference cancellation and adapting the transmission probability based on both the current battery level and the time elapsed since the last transmission.

==> Related_Conference_Presentations.txt <==
The paper was presented in part at the IEEE Global Communications Conference (GLOBECOM), Kuala Lumpur, Malaysia, 2023:


[1] K.-H. Ngo, G. Durisi, A. Graell i Amat, A. Munari, and F. Lázaro, “Age of information in slotted ALOHA with energy harvesting,” in Proc. IEEE Glob. Commun. Conf. (GLOBECOM), Kuala Lumpur, Malaysia, Dec. 2023, pp. 3579–3584.

==> fig/dist_AoI_capture_noretx_samples.csv <==
2,0.00030371,0.00030361
200,0.0003037,0.00030359
400,0.00030296,0.00030286
600,0.00029931,0.00029921
800,0.0002908,0.00029072
1000,0.00027741,0.00027734
1200,0.00026056,0.0002605
1400,0.0002421,0.00024207
1600,0.00022357,0.00022356
1800,0.0002059,0.00020592
2000,0.00018954,0.00018956
2200,0.00017456,0.00017458
2400,0.00016086,0.0001609
2600,0.00014832,0.00014837
2800,0.00013682,0.00013688
3000,0.00012623,0.00012631
3200,0.00011649,0.00011656
3400,0.0001075,0.00010756
3600,9.9198e-05,9.9252e-05
3800,9.1526e-05,9.1583e-05
4000,8.4443e-05,8.4505e-05
4200,7.7912e-05,7.7972e-05
4400,7.1886e-05,7.1944e-05
4600,6.6317e-05,6.6383e-05
4800,6.1195e-05,6.1251e-05
5000,5.6459e-05,5.6516e-05
5200,5.2087e-05,5.2147e-05
5400,4.8052e-05,4.8116e-05
5600,4.4337e-05,4.4396e-05
5800,4.0904e-05,4.0964e-05
6000,3.7739e-05,3.7797e-05
6200,3.4822e-05,3.4876e-05
6400,3.2125e-05,3.218e-05
6600,2.964e-05,2.9692e-05
6800,2.7348e-05,2.7397e-05
7000,2.5237e-05,2.5279e-05
7200,2.328e-05,2.3325e-05
7400,2.1481e-05,2.1522e-05
7600,1.9822e-05,1.9858e-05
7800,1.8291e-05,1.8323e-05
8000,1.6872e-05,1.6906e-05
8200,1.5568e-05,1.56e-05
8400,1.4363e-05,1.4394e-05
8600,1.3256e-05,1.3281e-05
8800,1.2233e-05,1.2254e-05
9000,1.1291e-05,1.1307e-05
9200,1.0417e-05,1.0433e-05
9400,9.6138e-06,9.6264e-06
9600,8.8707e-06,8.8823e-06
9800,8.1875e-06,8.1956e-06
10000,7.5557e-06,7.5621e-06


==> fig/dist_YZ_capture_noretx_samples.csv <==
1,0,0,1,1
2,3.2926e-08,4.6059e-19,0,0
4,3.2926e-08,1.3916e-18,0,0
6,3.2926e-08,1.1389e-14,0,0
8,3.2926e-08,1.0536e-13,0,0
10,0,4.7e-13,0,0
12,0,1.4644e-12,0,0
14,0,3.6695e-12,0,0
16,0,7.937e-12,0,0
18,3.2926e-08,1.5434e-11,0,0
20,0,2.7687e-11,0,0
22,0,4.6621e-11,0,0
24,3.2926e-08,7.4597e-11,0,0
26,0,1.1445e-10,0,0
28,0,1.6952e-10,0,0
30,0,2.4368e-10,0,0
32,0,3.4137e-10,0,0
34,3.2926e-08,4.6762e-10,0,0
36,0,6.2808e-10,0,0
38,0,8.2903e-10,0,0
40,0,1.0774e-09,0,0
42,0,1.3808e-09,0,0
44,3.2926e-08,1.7476e-09,0,0
46,6.5852e-08,2.1868e-09,0,0
48,6.5852e-08,2.7081e-09,0,0
50,0,3.3221e-09,0,0
100,6.5852e-08,9.5096e-08,0,0
200,2.5682e-06,2.0838e-06,0,0
300,1.001e-05,1.0509e-05,0,0
400,2.9107e-05,2.9274e-05,0,0
500,5.9201e-05,5.9104e-05,0,0
600,9.7033e-05,9.757e-05,0,0
700,0.00014125,0.00014045,0,0
800,0.00018412,0.00018321,0,0
900,0.00022383,0.00022204,0,0
1000,0.00025508,0.00025438,0,0
1200,0.00029755,0.00029551,0,0
1400,0.00031109,0.00030754,0,0
1600,0.00029439,0.00029931,0,0
1800,0.00027585,0.00028041,0,0
2000,0.00025857,0.00025784,0,0
2200,0.00024056,0.00023556,0,0
2400,0.0002184,0.00021525,0,0
2600,0.00019588,0.00019725,0,0
2800,0.00017908,0.00018131,0,0
3000,0.00016654,0.00016705,0,0
3200,0.00015416,0.00015411,0,0
3400,0.0001459,0.00014226,0,0
3600,0.00012904,0.00013133,0,0
3800,0.00012301,0.00012123,0,0
4000,0.00011323,0.00011189,0,0
4200,0.00010487,0.00010325,0,0
4400,9.3016e-05,9.5274e-05,0,0
4600,8.7386e-05,8.7907e-05,0,0
4800,7.9977e-05,8.111e-05,0,0
5000,7.2832e-05,7.4838e-05,0,0
5200,6.8355e-05,6.9051e-05,0,0
5400,6.4338e-05,6.3713e-05,0,0
5600,5.7686e-05,5.8788e-05,0,0
5800,5.2122e-05,5.4243e-05,0,0
6000,4.8566e-05,5.005e-05,0,0
6200,4.3923e-05,4.6181e-05,0,0
6400,4.0762e-05,4.2611e-05,0,0
6600,3.9939e-05,3.9317e-05,0,0
6800,3.5922e-05,3.6278e-05,0,0
7000,3.2761e-05,3.3473e-05,0,0
7200,3.2004e-05,3.0886e-05,0,0
7400,2.7658e-05,2.8498e-05,0,0
7600,2.7362e-05,2.6295e-05,0,0
7800,2.3509e-05,2.4263e-05,0,0
8000,2.397e-05,2.2387e-05,0,0
8200,2.0612e-05,2.0656e-05,0,0
8400,1.913e-05,1.906e-05,0,0
8600,1.755e-05,1.7586e-05,0,0
8800,1.587e-05,1.6227e-05,0,0
9000,1.3862e-05,1.4972e-05,0,0
9200,1.4455e-05,1.3815e-05,0,0
9400,1.1853e-05,1.2747e-05,0,0
9600,1.1327e-05,1.1762e-05,0,0
9800,1.0899e-05,1.0852e-05,0,0
10000,9.8778e-06,1.0013e-05,0,0


==> fig/sim_vs_analytic_capture_pi01.csv <==
0.1,25.265,25.048,25.113,0.26706,0.26391,0.038052
0.2,14.686,14.629,14.597,0.10249,0.10181,0.063422
0.3,11.317,11.223,11.23,0.051638,0.050426,0.081539
0.4,9.596,9.5146,9.5628,0.030146,0.029215,0.095134
0.5,8.6063,8.5833,8.5966,0.020053,0.019841,0.10506
0.6,8.0162,7.9543,7.977,0.014994,0.014561,0.11316
0.7,7.5646,7.5227,7.5442,0.011641,0.011241,0.11928
0.8,7.1878,7.2087,7.217,0.0091981,0.0094378,0.12453
0.9,7.0018,6.9773,6.9875,0.0081213,0.0080449,0.12882
1,6.801,6.7855,6.8056,0.0070423,0.0069038,0.13244
1.1,6.63,6.6521,6.671,0.0061948,0.0063923,0.13535
1.2,6.5199,6.5103,6.5382,0.0056871,0.0056299,0.13825
1.3,6.4818,6.4185,6.4368,0.0055243,0.0051997,0.14033
1.4,6.35,6.3544,6.3638,0.0049575,0.0050421,0.14214
1.5,6.2087,6.2781,6.2955,0.0043897,0.0047398,0.14403
1.6,6.1842,6.2163,6.2382,0.0043014,0.0045194,0.14571
1.7,6.2445,6.1596,6.1944,0.0045446,0.0042197,0.14704
1.8,6.1413,6.1131,6.1357,0.0041486,0.0040665,0.14818
1.9,6.1075,6.076,6.1163,0.0040268,0.0038482,0.14918
2,6.095,6.041,6.0596,0.0039849,0.003882,0.15043
2.1,6.0219,6.0166,6.0478,0.0037255,0.0037322,0.15122
2.2,6.0058,6.003,6.0106,0.0036724,0.0037513,0.15164
2.3,6.0286,5.9688,5.9786,0.0037555,0.0035789,0.15276
2.4,5.9957,5.9485,5.9647,0.003643,0.0035385,0.15331
2.5,5.939,5.9247,5.9492,0.003452,0.0035127,0.15426


==> fig/sim_vs_analytic_capture_pi11.csv <==
0.1,25.451,25.359,25.331,0.26964,0.2683,0.037602
0.2,15.162,15.083,15.068,0.11006,0.10873,0.061418
0.3,12.038,11.939,11.961,0.061683,0.060175,0.076601
0.4,10.593,10.586,10.639,0.041984,0.041935,0.085851
0.5,10.005,9.9362,9.9706,0.034794,0.034013,0.091378
0.6,9.6953,9.6973,9.6776,0.031256,0.031488,0.093884
0.7,9.4353,9.6063,9.6132,0.028414,0.030445,0.095078
0.8,9.6557,9.6178,9.6579,0.030908,0.030522,0.095094
0.9,9.7902,9.7849,9.8075,0.032484,0.032488,0.094074
1,10.019,9.9846,10.024,0.035199,0.034891,0.092685
1.1,10.175,10.213,10.243,0.037109,0.037591,0.090976
1.2,10.519,10.526,10.51,0.041399,0.04166,0.088733
1.3,10.733,10.796,10.829,0.04417,0.044938,0.086593
1.4,11.099,11.124,11.162,0.04902,0.049396,0.084553
1.5,11.464,11.454,11.483,0.054024,0.053718,0.082438
1.6,11.855,11.839,11.835,0.059544,0.059411,0.08011
1.7,12.201,12.215,12.221,0.064554,0.064868,0.077758
1.8,12.595,12.588,12.623,0.070376,0.070248,0.075657
1.9,12.797,13.035,12.999,0.073416,0.077188,0.073392
2,13.407,13.406,13.417,0.082739,0.0826,0.071494
2.1,13.771,13.853,13.863,0.088411,0.089888,0.069491
2.2,14.42,14.263,14.214,0.098658,0.096154,0.067548
2.3,14.81,14.637,14.736,0.10489,0.10213,0.065752
2.4,15.037,15.143,15.137,0.10855,0.11025,0.063965
2.5,15.871,15.58,15.584,0.12203,0.11754,0.062057

